Lattice Boltzmann Models for Micro-tomographic Pore-spaces

The lattice Boltzmann method (LBM) is a popular numerical framework to investigate single and multiphase flow though porous media. For estimation of absolute permeability based on micro-tomographic images of the porous medium, the single-relaxation time (SRT) collision model is the most widely-used, although the multiple-relaxation-time (MRT) collision model also has recently acquired wider usage, especially for industrial applications. However, the SRT collision model and a sub-optimal choice of the MRT collision parameters can both lead to permeability predictions that depend on the relaxation time, \tau. This parametric dependence is nonphysical for Stokes flow in porous media and also leads to much larger number of iterations required for convergence. In this paper, we performed a systematic numerical evaluation of the different sets of relaxation parameters in the D3Q19-MRT model for modeling Stokes flow in 3-D microtomographic pore-spaces using the bounceback scheme. These sets of parameters are evaluated from the point of view of accuracy, convergence rate, and an ability to generate parameter-independent permeability solutions. Instead of tuning all six independent relaxation rates that are available in the MRT model, the sets that were analyzed have relaxation rates that depend on one or two independent parameters, namely \tau and \Lambda. We tested elementary porous media at different image resolutions and a random packing of spheres at relatively high resolution. We observe that sets of certain specific relaxation parameters (Sets B, D, or E as listed in Table 2), and \tau in the range \tau\in[1.0,1.3] can result in best overall accuracy, convergence rate, and parameter-independent permeability predictions.

==> Copy_of_PermRawDataCircle.txt <==
0.7	0.9	1	1.2	1.3	1.5	1.6									
1.76834	1.7816	1.7866	1.7931	1.7973	1.8037	1.8069									
1.78721	1.78344	1.7824	1.78317	1.78186	1.78078	1.78113									
1.78193	1.78291	1.78574	1.79011	1.78369	1.78411	1.78427									
1.7572	1.75818	1.75817	1.75883	1.76006	1.76056	1.75995									
1.78769	1.78868	1.78918	1.78845	1.7897	1.7889	1.79006									
1.76017	1.761	1.76147	1.76071	1.76171	1.76211	1.76227									
1.7822	1.78316	1.78365	1.78291	1.78393	1.78435	1.78451									
1.78933	1.79034	1.79085	1.79013	1.79115	1.79158	1.79175									
															
5.87867	5.88659	5.9070	5.9180	5.9220	5.9302	5.93485									
5.90407	5.88772	5.8718	5.87197	5.8980	5.89564	5.89613									
5.89834	5.88729	5.9008	5.90082	5.9005	5.90067	5.90164									
5.86011	5.85005	5.8359	5.86342	5.86315	5.85723	5.86474									
5.90771	5.90761	5.9102	5.91036	5.90993	5.9101	5.91107									
5.86499	5.8541	5.8673	5.86738	5.86695	5.8671	5.86806									
5.89844	5.88738	5.9009	5.90102	5.89878	5.90076	5.90173									
5.90921	5.89811	5.9118	5.91188	5.91145	5.9113	5.9126									
															
66.9	68.70	68.6589	68.7400	68.77	68.83	68.87									
67.7465	69.2931	69.2913	69.2706	69.2599	69.2466	69.2501									
67.6484	69.2945	69.3143	69.322	69.3222	69.3286	69.3341									
66.8366	68.6001	68.6644	68.7457	68.7761	68.8381	68.9381									
67.7127	69.3617	69.3815	69.3891	69.3894	69.3858	69.3839									
66.764	68.3798	68.3992	68.4068	68.407	68.4131	68.4129									
67.3475	68.6331	68.6363	68.644	68.6442	68.6505	68.6537									
68.4646	68.706	68.7091	68.7168	68.717	68.7234	68.7276									

